Early dark energy induced by non-linear electrodynamics

In this work, we introduce a parametrization of early dark energy that mimics radiation at early times and governs the present acceleration of the Universe. We show that such parametrization models non-linear electrodynamics in the early Universe and investigate the cosmological viability of the model. In our scenario, the early dark energy is encoded in the non-linearity of the electromagnetic fields through a parameter $\beta$ that changes the Lagrangian of the system, and the parameters $\gamma_s$ and $\alpha$, that define the departure from the standard model constant equation of state. We use a Bayesian method and the modular software \textsc{CosmoSIS} to find the best values for the model's free parameters with precomputed likelihoods from Planck 2018, primordial nucleosynthesis data, inferred distances from different wide galaxy surveys and luminosity distances of SNIa from Pantheon and SH0ES, such that $\gamma_s =$ 0.468 $\pm$ 0.026 and $\alpha =$ -0.947 $\pm$ 0.032, as opposed to $\Lambda$CDM where $\gamma_s = \beta =$ 0 and there is no equivalence for the $\alpha$ parameter. Our results predict an earlier formation of the structure and a shorter age of the Universe compared with the canonical cosmological model. One of the main findings of our work is that this kind of dark energy alleviates the ongoing tensions in cosmology, the Hubble tension and the so-called $\sigma_8$ tension, which predicted values by our model are H$_o =$ 70.2 $\pm$ 0.9 km/s/Mpc and $\sigma_8 =$ 0.798 $\pm$ 0.007. The reported values lie between the inferred values inferred from early and late (local) Universe observations. Future observations will shed light on the nature of the dark energy, its impact on the structure formation, and its dynamics.

==> history.txt <==
Version history for the SVJour3 LaTeX2e package

date      filename   version  action/reason/acknowledgements
-----------------------------------------------------------------
 1.03.06  svjour3.cls   3.0   first official release, version number 3.0

15.03.06  svjour3.cls   3.1   introducing 3rd journal format "smallextended"

08.05.07  svjour3.cls   3.2   alias for option "onecolumn": "smallcondensed"

18.12.09  svglov3.clo   3.2   allowed half-integral font sizes, made option
                              "runningheads" default, fixes Underfull \hbox-es
                              bug reported by Tobias Bruell (TU Berlin)

18.12.09  template.tex   -    added \usepackage{fix-cm} to cure Font Warning

02.06.10  template.tex   -    added two more exemplary \documentclass lines,
                              variants of options

16.09.10  template.tex   -    added one more \documentclass offering to suit
                              the instructions

25.11.10  svjour3.cls   3.3   \subclass(name) modified to emit:
                              "Mathematics Subject Classification (2010)"


==> readme-epjc.txt <==
In this distribution is included following files:

- SVJourn3 standart distribution;
- Additional files for the EPJC journal:

  svepjc3.clo        EPJC journal class option
  template-epjc.tex  EPJC template
  svjourn3-epjc.tex  EPJC sample (.tex}
  svjourn3-epjc.pdf  EPJC sample (.pdf)


==> readme.txt <==
%                                                             readme.txt
% LaTeX class SVJour3 for Springer journals -
%                                           version 3.1 as of 2006/03/15
%
% read-me file
%                                                           (c) Springer
%-----------------------------------------------------------------------
%

This package contains the LaTeX2e support for Springer journals
Base-URL for updates: ftp://ftp.springer.de/pub/tex/latex/svjour3/

The following files are part of the macro package

  readme.txt    This file
  history.txt   The version history of the package
  svjour3.cls   The document class file for Springer journals
  usrguid3.*    Main User's Guide (dvi, pdf)
  svglov3.clo   The global class option file
  template.tex  A fill-in form for a standard article with usage comments

In due course:
  example.*     Example of an article (tex, dvi)
  example.pdf   The file example.pdf contains a ready to print version
                that can be produced at the publisher only, when page
                numbers are fixed


Bibliographic references in author-year form can be made using the
"natbib" package of Patrick W. Daly. You can find it on CTAN, e.g. at
ftp://ftp.dante.de/tex-archive/macros/latex/contrib/natbib/
or look for a mirror next to you at
http://www.ctan.org/getmirror/?action=/search/


INSTALLATION

Copy svjour3.cls and svglov3.clo to a place where LaTeX can find them.


GETTING STARTED

You should first read the "Main User's Guide" to get an overview.
Alternatively to reading the entire documentation, it is
also possible to proceed by merely filling out the template and then
looking up additional commands as needed.


